Gated Compression Layers for Efficient Always-On Models

Mobile and embedded machine learning developers frequently have to compromise between two inferior on-device deployment strategies: sacrifice accuracy and aggressively shrink their models to run on dedicated low-power cores; or sacrifice battery by running larger models on more powerful compute cores such as neural processing units or the main application processor. In this paper, we propose a novel Gated Compression layer that can be applied to transform existing neural network architectures into Gated Neural Networks. Gated Neural Networks have multiple properties that excel for on-device use cases that help significantly reduce power, boost accuracy, and take advantage of heterogeneous compute cores. We provide results across five public image and audio datasets that demonstrate the proposed Gated Compression layer effectively stops up to 96% of negative samples, compresses 97% of positive samples, while maintaining or improving model accuracy.

==> accuracy_gates.dat <==
id cifar10_mean cifar10_std fashion_mnist_mean fashion_mnist_std tf_flowers_mean tf_flowers_std kw1_mean kw1_std kw2_mean kw2_std sc_mean sc_std imagenet_mean imagenet_std
1 94.833 0.172 99.256 0.102 92.211 0.152 98.812 0.107 99.011 0.157 94.863 0.179 89.312 0.568
2 94.699 0.124 99.289 0.101 92.189 0.147 98.881 0.109 99.021 0.149 94.902 0.175 89.302 0.571
3 94.511 0.140 99.254 0.103 92.156 0.151 98.846 0.192 99.02 0.155 94.859 0.182 89.248 0.628
4 94.561 0.074 99.219 0.072 92.16 0.125 98.879 0.101 99.018 0.161 94.879 0.181 89.221 0.615
5 94.651 0.092 99.312 0.081 92.205 0.119 98.593 0.112 99.015 0.164 94.813 0.19 89.201 0.567
6 94.413 0.134 99.058 0.092 91.57 0.118 98.413 0.103 98.921 0.154 94.029 0.179 89.159 0.611
7 94.185 0.081 98.752 0.075 90.873 0.113 98.228 0.105 98.812 0.152 93.978 0.169 89.102 0.598
8 93.501 0.154 97.927 0.074 90.151 0.121 98.098 0.101 98.756 0.149 93.214 0.166 89.046 0.595


==> betacifar10_accuracy.csv <==
x, y, ey
2.9802322387695312e-08, 0.9037, 0.0049
5.960464477539063e-08, 0.9062, 0.0025
1.1920928955078125e-07, 0.9047, 0.0053
2.384185791015625e-07, 0.9036, 0.0049
4.76837158203125e-07, 0.9043, 0.0047
9.5367431640625e-07, 0.9038, 0.0040
1.9073486328125e-06, 0.9060, 0.0034
3.814697265625e-06, 0.9060, 0.0030
7.62939453125e-06, 0.9059, 0.0053
1.52587890625e-05, 0.9042, 0.0028
3.0517578125e-05, 0.9010, 0.0072
6.103515625e-05, 0.9007, 0.0021
0.0001220703125, 0.8980, 0.0058
0.000244140625, 0.9006, 0.0047
0.00048828125, 0.8925, 0.0062
0.0009765625, 0.8789, 0.0093
0.001953125, 0.8789, 0.0062
0.00390625, 0.8696, 0.0343
0.0078125, 0.8816, 0.0072
0.015625, 0.8322, 0.0817
0.03125, 0.8345, 0.0868
0.0625, 0.7903, 0.0917
0.125, 0.7789, 0.0881
0.25, 0.7812, 0.1077
0.5, 0.6662, 0.2259
1.0, 0.6051, 0.1460
% 2.0, 0.5407, 0.1090
% 4.0, 0.5385, 0.0809
% 8.0, 0.4697, 0.0904
% 16.0, 0.4998, 0.0008
% 32.0, 0.4996, 0.0006
% 64.0, 0.5003, 0.0005
% 128.0, 0.5002, 0.0010
% 256.0, 0.4997, 0.0008


==> betacifar10_sparsity.csv <==
x, y, ey
2.9802322387695312e-08, 0.5793, 0.0219
5.960464477539063e-08, 0.5883, 0.0176
1.1920928955078125e-07, 0.5804, 0.0234
2.384185791015625e-07, 0.5668, 0.0228
4.76837158203125e-07, 0.5860, 0.0253
9.5367431640625e-07, 0.5602, 0.0207
1.9073486328125e-06, 0.5589, 0.0224
3.814697265625e-06, 0.5436, 0.0219
7.62939453125e-06, 0.5301, 0.0183
1.52587890625e-05, 0.4717, 0.0198
3.0517578125e-05, 0.4324, 0.0245
6.103515625e-05, 0.3622, 0.0213
0.0001220703125, 0.2699, 0.0189
0.000244140625, 0.1546, 0.0097
0.00048828125, 0.0735, 0.0072
0.0009765625, 0.0411, 0.0054
0.001953125, 0.0380, 0.0063
0.00390625, 0.0258, 0.0061
0.0078125, 0.0199, 0.0039
0.015625, 0.0176, 0.0027
0.03125, 0.0153, 0.0034
0.0625, 0.0120, 0.0023
0.125, 0.0115, 0.0013
0.25, 0.0099, 0.0027
0.5, 0.0074, 0.0018
1.0, 0.0051, 0.0020
% 2.0, 0.0036, 0.0033
% 4.0, 0.0010, 0.0020
% 8.0, 0.0003, 0.0008
% 16.0, 0.0000, 0.0000
% 32.0, 0.0000, 0.0000
% 64.0, 0.0000, 0.0000
% 128.0, 0.0000, 0.0000
% 256.0, 0.0000, 0.0000


==> cifar10_alpha_baseline_accuracy.csv <==
x, b0, eb0, b1, eb1
0.00, 0.8220, 0.0073, 0.8420, 0.0093
0.05, 0.8220, 0.0073, 0.8420, 0.0093
0.10, 0.8220, 0.0073, 0.8420, 0.0093
0.15, 0.8220, 0.0073, 0.8420, 0.0093
0.20, 0.8220, 0.0073, 0.8420, 0.0093
0.25, 0.8220, 0.0073, 0.8420, 0.0093
0.30, 0.8220, 0.0073, 0.8420, 0.0093
0.35, 0.8220, 0.0073, 0.8420, 0.0093
0.40, 0.8220, 0.0073, 0.8420, 0.0093
0.45, 0.8220, 0.0073, 0.8420, 0.0093
0.50, 0.8220, 0.0073, 0.8420, 0.0093
0.55, 0.8220, 0.0073, 0.8420, 0.0093
0.60, 0.8220, 0.0073, 0.8420, 0.0093
0.65, 0.8220, 0.0073, 0.8420, 0.0093
0.70, 0.8220, 0.0073, 0.8420, 0.0093
0.75, 0.8220, 0.0073, 0.8420, 0.0093
0.80, 0.8220, 0.0073, 0.8420, 0.0093
0.85, 0.8220, 0.0073, 0.8420, 0.0093
0.90, 0.8220, 0.0073, 0.8420, 0.0093
0.95, 0.8220, 0.0073, 0.8420, 0.0093
1.00, 0.8220, 0.0073, 0.8420, 0.0093


==> cifar10_alpha_gate_accuracy.csv <==
x, y, ey
0.00, 0.4937, 0.0519
0.05, 0.5286, 0.0555
0.10, 0.5756, 0.0701
0.15, 0.5846, 0.0603
0.20, 0.6404, 0.0522
0.25, 0.6270, 0.0588
0.30, 0.6917, 0.0314
0.35, 0.7044, 0.0315
0.40, 0.7274, 0.0544
0.45, 0.7617, 0.0529
0.50, 0.8033, 0.0421
0.55, 0.8455, 0.0269
0.60, 0.8830, 0.0280
0.65, 0.8873, 0.0116
0.70, 0.9115, 0.0099
0.75, 0.9204, 0.0058
0.80, 0.9280, 0.0038
0.85, 0.9315, 0.0035
0.90, 0.9362, 0.0033
0.95, 0.9381, 0.0034
1.00, 0.9400, 0.0013


==> cifar10_alpha_ncr.csv <==
x, y, ey
0.00, 0.0331, 0.0218
0.05, 0.0382, 0.0228
0.10, 0.0320, 0.0298
0.15, 0.0408, 0.0232
0.20, 0.0289, 0.0205
0.25, 0.0444, 0.0214
0.30, 0.0275, 0.0120
0.35, 0.0272, 0.0085
0.40, 0.0277, 0.0121
0.45, 0.0270, 0.0053
0.50, 0.0276, 0.0076
0.55, 0.0288, 0.0098
0.60, 0.0206, 0.0070
0.65, 0.0245, 0.0062
0.70, 0.0233, 0.0061
0.75, 0.0202, 0.0059
0.80, 0.0211, 0.0059
0.85, 0.0117, 0.0056
0.90, 0.0033, 0.0014
0.95, 0.0405, 0.0013
1.00, 0.7591, 0.2550


==> cifar10_alpha_nptr.csv <==
x, y, ey
0.00, 0.5046, 0.3056
0.05, 0.3565, 0.3281
0.10, 0.4818, 0.3598
0.15, 0.2794, 0.2667
0.20, 0.4014, 0.2241
0.25, 0.1971, 0.2299
0.30, 0.2981, 0.1479
0.35, 0.3020, 0.1349
0.40, 0.2717, 0.1182
0.45, 0.2201, 0.1086
0.50, 0.1690, 0.0561
0.55, 0.1477, 0.0270
0.60, 0.1171, 0.0271
0.65, 0.1137, 0.0253
0.70, 0.0901, 0.0210
0.75, 0.0760, 0.0111
0.80, 0.0679, 0.0109
0.85, 0.0656, 0.0075
0.90, 0.0575, 0.0079
0.95, 0.0564, 0.0048
1.00, 0.0613, 0.0064


==> cifar10_alpha_ours_accuracy.csv <==
x, y, ey
0.00, 0.8420, 0.0093
0.05, 0.8503, 0.0048
0.10, 0.8477, 0.0080
0.15, 0.8489, 0.0048
0.20, 0.8503, 0.0050
0.25, 0.8509, 0.0052
0.30, 0.8514, 0.0046
0.35, 0.8489, 0.0066
0.40, 0.8509, 0.0043
0.45, 0.8579, 0.0062
0.50, 0.8557, 0.0053
0.55, 0.8552, 0.0056
0.60, 0.8588, 0.0060
0.65, 0.8566, 0.0061
0.70, 0.8647, 0.0089
0.75, 0.8655, 0.0074
0.80, 0.8682, 0.0039
0.85, 0.7896, 0.0132
0.90, 0.5900, 0.0023
0.95, 0.4998, 0.0008
1.00, 0.1856, 0.1136


==> cifar10_alpha_plr.csv <==
x, y, ey
0.00, 0.5082, 0.3363
0.05, 0.5870, 0.3917
0.10, 0.3667, 0.3457
0.15, 0.5514, 0.3131
0.20, 0.3179, 0.2593
0.25, 0.5491, 0.2845
0.30, 0.3186, 0.1288
0.35, 0.2890, 0.0910
0.40, 0.2734, 0.0896
0.45, 0.2565, 0.0456
0.50, 0.2243, 0.0878
0.55, 0.1613, 0.0516
0.60, 0.1170, 0.0624
0.65, 0.1117, 0.0356
0.70, 0.0868, 0.0116
0.75, 0.0833, 0.0088
0.80, 0.0761, 0.0084
0.85, 0.0713, 0.0104
0.90, 0.0700, 0.0058
0.95, 0.0674, 0.0080
1.00, 0.0586, 0.0076


==> compression.dat <==
id x y FMNIST TFFLOWERS KWV1 KWV2 SPEECHCOMMAND IMAGENET
1 95.14 94.59 98.294 96.817 94.724 95.119 98.085 98.014
2 96.28 94.82 98.047 97.209 93.236 95.795 98.278 98.002
3 92.21 94.72 97.925 95.272 91.193 94.721 97.609 94.256
4 91.18 94.82 97.215 94.246 91.811 93.418 97.218 94.382
5 85.17 94.92 95.648 89.719 72.205 75.239 94.661 85.612
6 82.57 94.88 92.779 86.979 72.221 76.402 92.895 84.298
7 74.92 94.88 70.703 65.464 63.041 61.049 74.692 75.226
8 73.39 94.83 66.99 63.932 61.362 62.814 72.867 75.249


==> early_stopping.dat <==
id x y FMNIST TFFLOWERS KWV1 KWV2 SPEECHCOMMAND IMAGENET
1 21.29 94.59 16.688 34.027 39.747 19.688 12.556 20.135
2 43.28 94.82 34.695 54.012 52.080 34.695 26.226 53.719
3 57.26 94.72 48.719 74.889 64.235 52.719 54.547 79.893
4 75.26 94.82 68.223 91.701 87.147 77.177 69.765 92.123
5 80.17 94.92 73.785 93.605 91.679 82.785 73.423 93.263
6 89.57 94.88 81.386 94.388 94.428 85.386 77.786 94.251
7 91.93 94.88 84.256 95.056 95.152 89.256 84.695 94.876
8 93.38 94.83 84.256 95.235 96.388 91.701 89.605 95.026


==> every_n.csv <==
x, y, ey
0, 0.867319, 0.0103572
1, 0.500228, 0.000456586
2, 0.49928, 0.000812674
4, 0.500343, 0.000812313
8, 0.500041, 0.000918516
16, 0.499671, 0.000755114
32, 0.50035, 0.00106849
64, 0.500072, 0.000658296
128, 0.500113, 0.00079153
256, 0.49999, 0.00108346


==> every_n_without_c.csv <==
x, y, ey
0, 0.864823, 0.00991308
1, 0.500329, 0.000775821
2, 0.521024, 0.00543152
4, 0.500257, 0.000920871
8, 0.532215, 0.00514082
16, 0.675699, 0.00325518
32, 0.681055, 0.00463209
64, 0.698834, 0.00664782
128, 0.711774, 0.00658801
256, 0.714866, 0.00486828


==> fashin_mnist_gate_input.csv <==
x, y, ey, g, eg
7, 0.972636, 0.0356382, 0.993195, 0.00142794
6, 0.992866, 0.00110734, 0.990142, 0.00126606
5, 0.989474, 0.000995796, 0.992763, 0.000820052
4, 0.987202, 0.00127835, 0.991725, 0.00108229 % 0.875565, 0.00376302, 0.954554, 0.00223682
3, 0.983419, 0.00754022, 0.99191, 0.000857654
2, 0.986852, 0.00199194, 0.985711, 0.00183887
1, 0.982977, 0.0100308, 0.970395, 0.00327111
0, 0.987644, 0.00261264, 0.950843, 0.00297285


==> gate_input.csv <==
x, y, ey, g, eg
10, 0.718320, 0.1534979,  0.791962, 0.157616
9, 0.750724, 0.140213,  0.844597, 0.127654
8, 0.780027, 0.139379,  0.879975, 0.117664
7, 0.843853, 0.0493517, 0.939864, 0.0211038
6, 0.828773, 0.0695007, 0.931548, 0.0312394
5, 0.856497, 0.0207867, 0.947471, 0.00780452
4, 0.880243, 0.0159013, 0.967214, 0.00192742 % 0.875565, 0.00376302, 0.954554, 0.00223682
3, 0.876912, 0.0175586, 0.955972, 0.00172811
2, 0.875113, 0.0153077, 0.911748, 0.00187315
1, 0.870076, 0.0130569, 0.79413, 0.00219428
0, 0.836503, 0.0449289, 0.631754, 0.00456777


==> gate_performance_gates.dat <==
id cifar10_ind_mean  cifar10_ind_std cifar10_inc_mean cifar10_inc_std cifar10_iso_mean cifar10_iso_std fashion_mnist_ind_mean  fashion_mnist_ind_std fashion_mnist_inc_mean fashion_mnist_inc_std fashion_mnist_iso_mean fashion_mnist_iso_std tf_flowers_ind_mean  tf_flowers_ind_std tf_flowers_inc_mean tf_flowers_inc_std tf_flowers_iso_mean tf_flowers_iso_std kw1_ind_mean  kw1_ind_std kw1_inc_mean kw1_inc_std kw1_iso_mean kw1_iso_std kw2_ind_mean  kw2_ind_std kw2_inc_mean kw2_inc_std kw2_iso_mean kw2_iso_std sc_ind_mean  sc_ind_std sc_inc_mean sc_inc_std sc_iso_mean sc_iso_std imagenet_ind_mean  imagenet_ind_std imagenet_inc_mean imagenet_inc_std imagenet_iso_mean imagenet_iso_std
1 29.985 11.83 30.033 11.82 21.29 11.31 35.736 13.471 35.765 13.463 16.687 13.467 29.773 13.027 29.815 13.014 34.027 13.021 37.063 12.495 37.063 12.495 39.747 12.495 25.644 15.829 15.829 24.047 19.688 19.938 27.489 13.613 27.489 13.613 12.600 5.613 27.063 12.690 27.063 12.690 29.747 12.690
2 42.099 9.912 49.506 9.38 43.28 9.65 35.111 15.648 53.091 5.232 34.695 7.473 41.916 9.942 49.666 9.456 54.012 9.699 42.057 10.509 48.109 10.708 52.080 10.608 41.580 9.541 44.849 8.918 34.695 9.229 42.009 11.743 48.349 11.944 36.226 7.843 45.741 10.886 49.887 10.708 52.080 10.797
3 38.956 13.7 56.181 8.42 57.26 8.65 41.605 9.715 56.731 6.255 48.719 10.951 68.443 14.051 75.837 9.081 74.889 11.566 59.957 13.789 65.430 10.366 64.235 12.078 41.493 16.188 51.449 11.216 52.719 13.702 49.211 15.028 55.448 11.479 54.470 13.254 57.774 10.365 67.099 10.076 64.315 10.221
4 65.821 8.35 71.831 5.14 75.26 8.17 64.042 6.785 71.100 5.298 68.223 6.042 84.956 8.879 91.425 5.412 91.701 7.146 78.372 9.962 89.572 5.713 87.147 7.837 72.159 9.857 77.620 5.108 77.177 7.482 63.629 10.258 70.736 6.033 69.765 8.146 79.721 9.160 87.723 5.570 84.476 7.365
5 76.348 6.57 80.984 4.06 80.17 6.5 75.438 7.119 80.015 4.715 73.780 5.917 90.008 6.504 94.614 4.363 93.605 5.434 88.266 6.553 92.886 4.405 91.679 5.479 81.387 7.429 84.346 4.943 82.785 6.186 76.523 6.326 80.708 4.669 73.423 5.498 87.638 6.344 90.127 4.549 88.694 5.447
6 88.094 4.38 89.725 2.28 89.57 4.29 83.551 6.528 87.281 2.818 81.386 4.673 92.992 4.850 94.738 2.528 94.388 3.689 90.011 1.972 94.855 1.420 94.428 1.696 86.267 2.298 89.537 2.640 85.386 2.469 83.036 2.100 83.837 1.551 77.786 1.826 90.806 2.191 91.855 1.995 90.287 2.093
7 90.386 2.52 92.006 1.58 91.93 2.26 88.817 4.024 89.828 2.774 84.225 3.399 94.267 2.788 95.125 1.717 95.056 2.252 95.018 2.227 95.260 1.132 95.152 1.679 90.701 2.234 92.484 1.053 89.256 1.644 87.756 2.342 90.191 1.172 84.695 1.757 94.756 2.117 95.599 1.463 94.529 1.790
8 91.683 2.31 93.358 1.46 93.38 2.21 88.624 3.693 89.832 2.633 84.225 3.163 95.373 2.585 95.692 1.601 95.235 2.093 95.978 1.955 96.428 0.972 96.388 1.464 92.422 1.390 93.549 0.829 91.701 1.110 90.960 2.156 91.338 1.063 89.605 1.610 95.190 1.783 95.986 1.230 95.328 1.506


==> l1_and_l2.tikz <==
\begin{figure}
    \centering
 \pgfkeys{/pgf/number format/.cd,fixed,fixed zerofill,precision=1}
 \pgfplotsset{
    compat=1.3, 
    every axis/.append style={scale only axis, axis on top,
    width=0.375\textwidth, xmin=0, xmax=1,label style={font=\small},
      tick label style={font=\tiny},samples=15
    }
}
\resizebox{0.5\textwidth}{!}{
 \begin{tikzpicture}
   \begin{axis}[ name=plot1]
   
      \addplot3[surf, domain=0:1,colormap/jet] {x+y};
   \end{axis}
  \begin{axis}[ name=plot2,at=(plot1.right of south east), anchor=left of south west]
      \addplot3[surf, domain=0:1,colormap/jet] {x^2+y^2};
  \end{axis}
\end{tikzpicture}}
\caption{2D $\mathcal{L}_1$ (left) and $\mathcal{L}_2$ (right) Plot in Domain $[0,1]$}
    \label{fig:l1_and_l2}
\end{figure}

==> overall_plot_data.csv <==
dataset,a_baseline,a_branchy,a_acc,a_tradeoff,p_baseline,p_branchy,p_acc,p_tradeoff,e_baseline,e_branchy,e_acc,e_tradeoff,c_baseline,c_branchy,c_acc,c_tradeoff,ea_baseline,ea_branchy,ea_acc,ea_tradeoff,ee_baseline,ee_branchy,ee_acc,ee_tradeoff,ec_baseline,ec_branchy,ec_acc,ec_tradeoff
Fashion MNIST,0.9718,0.98051,0.99219,0.98255,1,0.50136,0.08548,0.00864,0,0.87028,0.9137,0.9235,0,0,0.8861,0.9802,0.006068,0.00623,0.00505,0.00493,0.00000,0.01130,0.00969,0.01139,0.00000,0.00000,0.00992,0.01110
Cifar 10,0.91565,0.91312,0.94187,0.93766,1,0.52125,0.25042,0.00618,0,0.81575,0.8217,0.9223,0,0,0.4164,0.9707,0.00516,0.005076,0.00562,0.00511,0.00000,0.01304,0.00938,0.01099,0.00000,0.00000,0.00421,0.01059,0.00719,0.01087,0.00000,0.00000,0.00972,0.00958
ImageNet 2012,0.82591,0.8313,0.89221,0.88715,1,0.50882,0.13447,0.02555,0,0.89236,0.9617,0.9426,0,0,0.7303,0.99438,0.00438,0.00434,0.00437,0.00437,0.00000,0.01305,0.01154,0.01035,0.00000,0.00000,0.00736,0.01088,0.01183,0.01024,0.01142,0.00000,0.00000,0.00575,0.00967
Keyword Spotting,0.97695,0.98462,0.99018,0.98988,1,0.6034,0.07991,0.02133,0,0.79732,0.8372,0.8736,0,0,0.9146,0.9384,0.00526,0.00509,0.00553,0.00405,0.00000,0.01184,0.00844,0.01032,0.00000,0.00000,0.00982,0.01010
Speech Command,0.92572,0.92662,0.94879,0.9359,1,0.54083,0.32083,0.02638,0,0.81834,0.8503,0.8431,0,0,0.8036,0.9753,0.00484,0.00489,0.00450,0.00398,0.00000,0.01026,0.00865,0.00878,0.00000,0.00000,0.00852,0.00976


==> w_hist.csv <==
x, y
0, 334,
0.1, 36
0.2, 11
0.3, 0
0.4, 0
0.5, 11
0.6, 0
0.7, 0
0.8, 0
0.9, 0

